Faster, Lighter, More Accurate: A Deep Learning Ensemble for Content Moderation

To address the increasing need for efficient and accurate content moderation, we propose an efficient and lightweight deep classification ensemble structure. Our approach is based on a combination of simple visual features, designed for high-accuracy classification of violent content with low false positives. Our ensemble architecture utilizes a set of lightweight models with narrowed-down color features, and we apply it to both images and videos. We evaluated our approach using a large dataset of explosion and blast contents and compared its performance to popular deep learning models such as ResNet-50. Our evaluation results demonstrate significant improvements in prediction accuracy, while benefiting from 7.64x faster inference and lower computation cost. While our approach is tailored to explosion detection, it can be applied to other similar content moderation and violence detection use cases as well. Based on our experiments, we propose a "think small, think many" philosophy in classification scenarios. We argue that transforming a single, large, monolithic deep model into a verification-based step model ensemble of multiple small, simple, and lightweight models with narrowed-down visual features can possibly lead to predictions with higher accuracy.

==> report-C.txt <==
Model: "sequential_1"
_________________________________________________________________
Layer (type)                 Output Shape              Param #   
=================================================================
conv2d_1 (Conv2D)            (None, 296, 296, 32)      2432      
_________________________________________________________________
max_pooling2d_1 (MaxPooling2 (None, 148, 148, 32)      0         
_________________________________________________________________
batch_normalization_1 (Batch (None, 148, 148, 32)      128       
_________________________________________________________________
conv2d_2 (Conv2D)            (None, 146, 146, 64)      18496     
_________________________________________________________________
max_pooling2d_2 (MaxPooling2 (None, 73, 73, 64)        0         
_________________________________________________________________
batch_normalization_2 (Batch (None, 73, 73, 64)        256       
_________________________________________________________________
conv2d_3 (Conv2D)            (None, 71, 71, 128)       73856     
_________________________________________________________________
max_pooling2d_3 (MaxPooling2 (None, 35, 35, 128)       0         
_________________________________________________________________
batch_normalization_3 (Batch (None, 35, 35, 128)       512       
_________________________________________________________________
conv2d_4 (Conv2D)            (None, 33, 33, 256)       295168    
_________________________________________________________________
max_pooling2d_4 (MaxPooling2 (None, 16, 16, 256)       0         
_________________________________________________________________
batch_normalization_4 (Batch (None, 16, 16, 256)       1024      
_________________________________________________________________
conv2d_5 (Conv2D)            (None, 14, 14, 64)        147520    
_________________________________________________________________
max_pooling2d_5 (MaxPooling2 (None, 7, 7, 64)          0         
_________________________________________________________________
batch_normalization_5 (Batch (None, 7, 7, 64)          256       
_________________________________________________________________
dropout_1 (Dropout)          (None, 7, 7, 64)          0         
_________________________________________________________________
flatten_1 (Flatten)          (None, 3136)              0         
_________________________________________________________________
dense_1 (Dense)              (None, 256)               803072    
_________________________________________________________________
dropout_2 (Dropout)          (None, 256)               0         
_________________________________________________________________
dense_2 (Dense)              (None, 128)               32896     
_________________________________________________________________
dense_3 (Dense)              (None, 2)                 258       
=================================================================
Total params: 1,375,874
Trainable params: 1,374,786
Non-trainable params: 1,088
_________________________________________________________________


==> report-L.txt <==
Model: "sequential_1"
_________________________________________________________________
Layer (type)                 Output Shape              Param #   
=================================================================
conv2d_1 (Conv2D)            (None, 298, 298, 32)      320       
_________________________________________________________________
max_pooling2d_1 (MaxPooling2 (None, 149, 149, 32)      0         
_________________________________________________________________
batch_normalization_1 (Batch (None, 149, 149, 32)      128       
_________________________________________________________________
conv2d_2 (Conv2D)            (None, 147, 147, 64)      18496     
_________________________________________________________________
max_pooling2d_2 (MaxPooling2 (None, 73, 73, 64)        0         
_________________________________________________________________
batch_normalization_2 (Batch (None, 73, 73, 64)        256       
_________________________________________________________________
conv2d_3 (Conv2D)            (None, 71, 71, 128)       73856     
_________________________________________________________________
max_pooling2d_3 (MaxPooling2 (None, 35, 35, 128)       0         
_________________________________________________________________
batch_normalization_3 (Batch (None, 35, 35, 128)       512       
_________________________________________________________________
conv2d_4 (Conv2D)            (None, 33, 33, 256)       295168    
_________________________________________________________________
max_pooling2d_4 (MaxPooling2 (None, 16, 16, 256)       0         
_________________________________________________________________
batch_normalization_4 (Batch (None, 16, 16, 256)       1024      
_________________________________________________________________
conv2d_5 (Conv2D)            (None, 14, 14, 64)        147520    
_________________________________________________________________
max_pooling2d_5 (MaxPooling2 (None, 7, 7, 64)          0         
_________________________________________________________________
batch_normalization_5 (Batch (None, 7, 7, 64)          256       
_________________________________________________________________
dropout_1 (Dropout)          (None, 7, 7, 64)          0         
_________________________________________________________________
flatten_1 (Flatten)          (None, 3136)              0         
_________________________________________________________________
dense_1 (Dense)              (None, 256)               803072    
_________________________________________________________________
dropout_2 (Dropout)          (None, 256)               0         
_________________________________________________________________
dense_2 (Dense)              (None, 128)               32896     
_________________________________________________________________
dense_3 (Dense)              (None, 2)                 258       
=================================================================
Total params: 1,373,762
Trainable params: 1,372,674
Non-trainable params: 1,088
_________________________________________________________________

